Benchmarking the cost of thread divergence in CUDA

All modern processors include a set of vector instructions. While this gives a tremendous boost to the performance, it requires a vectorized code that can take advantage of such instructions. As an ideal vectorization is hard to achieve in practice, one has to decide when different instructions may be applied to different elements of the vector operand. This is especially important in implicit vectorization as in NVIDIA CUDA Single Instruction Multiple Threads (SIMT) model, where the vectorization details are hidden from the programmer. In order to assess the costs incurred by incompletely vectorized code, we have developed a micro-benchmark that measures the characteristics of the CUDA thread divergence model on different architectures focusing on the loops performance.

==> data/ds_cemu_maxwell.txt <==
0 858  0 
1 1690  0 
2 2496  0 
3 3276  0 
4 4030  0 
5 4758  0 
6 5460  0 
7 6136  0 
8 6786  0 
9 7410  0 
10 8008  0 
11 8580  0 
12 9126  0 
13 9646  0 
14 10140  0 
15 14048  20 
16 14318  19 
17 14562  18 
18 14780  17 
19 18412  36 
20 18406  34 
21 18374  32 
22 18316  30 
23 21672  48 
24 21390  45 
25 21082  42 
26 20748  39 
27 23828  56 
28 23270  52 
29 22686  48 
30 22076  44 
31 24880  60 


==> data/ds_cemu_no_first.txt <==
0 1056  0 
1 2080  0 
2 3072  0 
3 4032  0 
4 4960  0 
5 5856  0 
6 6720  0 
7 7552  0 
8 8352  0 
9 9120  0 
10 9856  0 
11 10560  0 
12 11232  0 
13 11872  0 
14 12480  0 
15 14736  20 
16 15196  19 
17 15624  18 
18 16020  17 
19 18064  36 
20 18312  34 
21 18528  32 
22 18712  30 
23 20544  48 
24 20580  45 
25 20584  42 
26 20556  39 
27 22176  56 
28 22000  52 
29 21792  48 
30 21552  44 
31 22960  60 


==> data/ds_cuda_gtx470.txt <==
0   82752.000000 0.000000
1   83776.000000 0.000000
2   84768.000000 0.000000
3   85728.000000 0.000000
4   86656.000000 0.000000
5   87552.000000 0.000000
6   88426.995000 0.004988
7   90528.000000 0.000000
8   91332.000000 0.000000
9   92060.000000 0.000000
10   92771.000000 0.000000
11   95377.000000 0.000000
12   96143.000000 0.000000
13   96695.000000 0.000000
14   97220.000000 0.000000
15   98269.000000 0.000000
16   98907.000000 0.000000
17   99331.000000 0.000000
18   99728.995000 0.004988
19   100649.000000 0.000000
20   101159.000000 0.000000
21   101455.000000 0.000000
22   101724.000000 0.000000
23   102517.000000 0.000000
24   102899.000000 0.000000
25   103067.000000 0.000000
26   103208.000000 0.000000
27   103873.000000 0.000000
28   104127.000000 0.000000
29   104167.000000 0.000000
30   104181.005000 0.011174
31   104717.010000 0.009975


==> data/ds_cuda_gtx770_p0u001.txt <==
0 1.957289 0.00156313156109 57059.515625 0.73657351991 57059.515625 0.73657351991  4418 2174 1131 1089
1 1.958597 0.00147943026132 58083.343750 0.751481183068 58083.343750 0.751481183068  4450 2206 1131 1089
2 1.962016 0.00148749348298 59075.484375 0.736490651617 59075.484375 0.736490651617  4481 2237 1131 1089
3 1.959017 0.00140051535744 60035.500000 0.721123797451 60035.500000 0.721123797451  4511 2267 1131 1089
4 1.958552 0.0014185026333 60963.453125 0.767251913626 60963.453125 0.767251913626  4540 2296 1131 1089
5 1.958117 0.00141577821819 61859.531250 0.73661300855 61859.531250 0.73661300855  4568 2324 1131 1089
6 1.959899 0.00137097695797 62723.484375 0.721080815457 62723.484375 0.721080815457  4595 2351 1131 1089
7 1.964131 0.00142542819668 63555.343750 0.736053496531 63555.343750 0.736053496531  4621 2377 1131 1089
8 1.966051 0.00147925301661 64355.406250 0.767115795879 64355.406250 0.767115795879  4646 2402 1131 1089
9 1.968777 0.00141729451396 65123.343750 0.736053496531 65123.343750 0.736053496531  4670 2426 1131 1089
10 1.962909 0.00139036446733 65859.296875 0.720461590412 65859.296875 0.720461590412  4693 2449 1131 1089
11 1.963043 0.00138963976222 66563.343750 0.720634312433 66563.343750 0.720634312433  4715 2471 1131 1089
12 1.962728 0.00144000354162 67235.312500 0.735942061424 67235.312500 0.735942061424  4736 2492 1131 1089
13 1.967407 0.0013967656138 67875.375000 0.7361597329 67875.375000 0.7361597329  4756 2512 1131 1089
14 1.964409 0.00143188168188 68483.390625 0.751635357979 68483.390625 0.751635357979  4775 2531 1131 1089
15 1.972818 0.00152442897749 70742.203125 2.36355382435 70742.203125 2.36355382435  4813 2569 1131 1109
16 1.967785 0.00135303303061 71202.015625 2.31094204771 71202.015625 2.31094204771  4829 2585 1131 1108
17 1.969144 0.00141848516937 71630.093750 2.34899721868 71630.093750 2.34899721868  4844 2600 1131 1107
18 1.971043 0.0013432098815 72026.265625 2.51234117452 72026.265625 2.51234117452  4858 2614 1131 1106
19 1.968165 0.00144029191668 74124.437500 1.56351041549 74124.437500 1.56351041549  4891 2647 1131 1125
20 1.970728 0.00143586540743 74368.578125 1.56843811826 74368.578125 1.56843811826  4902 2658 1131 1123
21 1.972197 0.00146289568649 74580.609375 1.56815839456 74580.609375 1.56815839456  4912 2668 1131 1121
22 1.969850 0.00143727605726 74760.703125 1.56792728082 74760.703125 1.56792728082  4921 2677 1131 1119
23 1.972398 0.00144841576881 76648.656250 3.56442208891 76648.656250 3.56442208891  4949 2705 1131 1137
24 1.973532 0.00142726103693 76676.328125 3.33840758024 76676.328125 3.33840758024  4955 2711 1131 1134
25 1.972717 0.00143158718715 76672.171875 3.34126760014 76672.171875 3.34126760014  4960 2716 1131 1131
26 1.973068 0.00138168321721 76636.281250 3.43009623045 76636.281250 3.43009623045  4964 2720 1131 1128
27 1.977004 0.00141131990894 78302.765625 2.57746777105 78302.765625 2.57746777105  4987 2743 1131 1145
28 1.976678 0.00137379659415 78114.656250 2.57144538934 78114.656250 2.57144538934  4988 2744 1131 1141
29 1.976395 0.00151757956448 77894.671875 2.59300993507 77894.671875 2.59300993507  4988 2744 1131 1137
30 1.975569 0.00142195377658 77642.750000 2.56445238124 77642.750000 2.56445238124  4987 2743 1131 1133
31 1.972884 0.00143544155668 79098.390625 4.3791849012 79098.390625 4.3791849012  5005 2761 1131 1149


==> data/ds_cuda_gtx770_p1u001.txt <==
0 1.003861 0.000734086693839 57024.000000 0 57024.000000 0  8806 4391 2219 2178
1 1.003035 0.000703602990304 58048.000000 0 58048.000000 0  8870 4455 2219 2178
2 1.007280 0.000719129189493 59040.000000 0 59040.000000 0  8932 4517 2219 2178
3 1.006781 0.000708429591834 60000.000000 0 60000.000000 0  8992 4577 2219 2178
4 1.008805 0.000747064826621 60928.000000 0 60928.000000 0  9050 4635 2219 2178
5 1.011274 0.000758684279447 61824.000000 0 61824.000000 0  9106 4691 2219 2178
6 1.012885 0.00082040954973 62688.000000 0 62688.000000 0  9160 4745 2219 2178
7 1.009343 0.000742609888146 63520.000000 0 63520.000000 0  9212 4797 2219 2178
8 1.019817 0.000737555102792 64320.000000 0 64320.000000 0  9262 4847 2219 2178
9 1.010844 0.000700298169877 65088.000000 0 65088.000000 0  9310 4895 2219 2178
10 1.014774 0.000762642628975 65824.000000 0 65824.000000 0  9356 4941 2219 2178
11 1.011092 0.000720633153183 66528.000000 0 66528.000000 0  9400 4985 2219 2178
12 1.012028 0.000695984654462 67200.000000 0 67200.000000 0  9442 5027 2219 2178
13 1.015422 0.000719564943587 67840.000000 0 67840.000000 0  9482 5067 2219 2178
14 1.013125 0.000742261337636 68448.000000 0 68448.000000 0  9520 5105 2219 2178
15 1.017729 0.000741070860611 70780.000000 0 70780.000000 0  9596 5181 2219 2218
16 1.018795 0.000759549365376 71236.000000 0 71236.000000 0  9628 5213 2219 2216
17 1.015864 0.000717060430558 71660.000000 0 71660.000000 0  9658 5243 2219 2214
18 1.018104 0.000721812440736 72052.000000 0 72052.000000 0  9686 5271 2219 2212
19 1.018742 0.000705841655233 74108.000000 0 74108.000000 0  9752 5337 2219 2250
20 1.018192 0.000753164595818 74352.000000 0 74352.000000 0  9774 5359 2219 2246
21 1.019112 0.000712169169822 74564.000000 0 74564.000000 0  9794 5379 2219 2242
22 1.025103 0.000724043099983 74744.000000 0 74744.000000 0  9812 5397 2219 2238
23 1.020818 0.00070264047145 76588.000000 0 76588.000000 0  9868 5453 2219 2274
24 1.021035 0.000761993464871 76620.000000 0 76620.000000 0  9880 5465 2219 2268
25 1.027661 0.000726215324297 76620.000000 0 76620.000000 0  9890 5475 2219 2262
26 1.028185 0.000746371619931 76588.000000 0 76588.000000 0  9898 5483 2219 2256
27 1.024139 0.00073140632021 78220.000000 0 78220.000000 0  9944 5529 2219 2290
28 1.023111 0.000734984897097 78040.000000 0 78040.000000 0  9946 5531 2219 2282
29 1.021370 0.000710223618389 77828.000000 0 77828.000000 0  9946 5531 2219 2274
30 1.021415 0.000697942609121 77584.000000 0 77584.000000 0  9944 5529 2219 2266
31 1.022041 0.000719924576048 79004.000000 0 79004.000000 0  9980 5565 2219 2298


==> data/ds_cuda_gtx850M.txt <==
0   40716.91000000000300000000 0.02845167540325091400
1   41570.00499999999700000000 0.03278529538048154800
2   42365.40000000000100000000 0.03464101683963269300
3   43135.15000000000100000000 0.03061862178478972500
4   43879.37500000000000000000 0.03495532795320742400
5   44597.75499999999700000000 0.03427647429230271100
6   45290.73500000000100000000 0.03426186410396640800
7   45957.80500000000000000000 0.03057572585310268400
8   46599.29000000000100000000 0.03506423777253467300
9   47215.09999999999900000000 0.03535537277679010700
10   47805.23000000000300000000 0.03443106500835928900
11   48369.70500000000200000000 0.03591483686938778300
12   48908.55500000000000000000 0.04043357940959556300
13   49421.72499999999900000000 0.03933031968247503700
14   49909.29499999999800000000 0.03660432558815850800
15   53831.44999999999700000000 0.69486509694788268000
16   54094.94000000000200000000 0.67084424462142256000
17   54332.76000000000200000000 0.67280160394572641000
18   54545.37000000000300000000 0.59734035545859399000
19   58192.75499999999700000000 1.25128928642067310000
20   58181.51999999999700000000 1.19528155716881110000
21   58143.91000000000300000000 1.15076474490634030000
22   58087.09500000000100000000 1.02748716448449580000
23   61462.33499999999900000000 1.69448041474704070000
24   61175.58000000000200000000 1.63328442119165330000
25   60862.84500000000100000000 1.51563678854850830000
26   60524.08000000000200000000 1.37035323879532720000
27   63624.20500000000200000000 1.92741144352894490000
28   63061.69500000000000000000 1.87407573871475090000
29   62473.91500000000100000000 1.72006943914612530000
30   61859.87500000000000000000 1.57143147318126240000
31   64636.08499999999900000000 2.10055680102682720000


==> data/ds_diff.txt <==
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 76
16 72
17 68
18 64
19 76
20 72
21 68
22 64
23 76
24 72
25 68
26 64
27 76
28 72
29 68
30 64
31 76


==> data/ss_cuda_gtx470.txt <==
0   2497.000000 0.000000
1   2529.000000 0.000000
2   2561.000000 0.000000
3   2593.000000 0.000000
4   2625.000000 0.000000
5   2657.000000 0.000000
6   2689.000000 0.000000
7   2723.000977 0.000976
8   2793.248047 0.013567
9   2825.000977 0.000976
10   2857.000977 0.000976
11   2889.000000 0.000000
12   2968.999023 0.000976
13   3001.000000 0.000000
14   3033.000000 0.000000
15   3065.000000 0.000000
16   3097.000000 0.000000
17   3129.000000 0.000000
18   3161.000000 0.000000
19   3194.001953 0.001952
20   3225.706055 0.014303
21   3257.000977 0.000976
22   3289.000000 0.000000
23   3321.000000 0.000000
24   3352.999023 0.000976
25   3385.000000 0.000000
26   3417.000000 0.000000
27   3449.000000 0.000000
28   3481.000000 0.000000
29   3513.000000 0.000000
30   3545.000000 0.000000
31   3578.003906 0.002759


==> data/ss_cuda_gtx770_p1u001.txt <==
0 0.954751 0.000728728308153 1732.000000 0 1732.000000 0  295 158 76 66
1 0.954193 0.0007298279314 1764.000000 0 1764.000000 0  297 160 76 66
2 0.953802 0.000705997050731 1796.000000 0 1796.000000 0  299 162 76 66
3 0.953599 0.000675504293742 1828.000000 0 1828.000000 0  301 164 76 66
4 0.954187 0.000686503461759 1860.000000 0 1860.000000 0  303 166 76 66
5 0.954649 0.000676787302582 1892.000000 0 1892.000000 0  305 168 76 66
6 0.956713 0.000709089720824 1924.000000 0 1924.000000 0  307 170 76 66
7 0.955144 0.000691181795813 1956.000000 0 1956.000000 0  309 172 76 66
8 0.955233 0.00069245112091 1988.000000 0 1988.000000 0  311 174 76 66
9 0.955846 0.000709472725192 2020.000000 0 2020.000000 0  313 176 76 66
10 0.956910 0.000723147639014 2052.000000 0 2052.000000 0  315 178 76 66
11 0.954864 0.000703184135098 2084.000000 0 2084.000000 0  317 180 76 66
12 0.953753 0.000735865060767 2116.000000 0 2116.000000 0  319 182 76 66
13 0.956534 0.000731684015626 2148.000000 0 2148.000000 0  321 184 76 66
14 0.955900 0.000805686413742 2180.000000 0 2180.000000 0  323 186 76 66
15 0.961679 0.000739042978496 2212.000000 0 2212.000000 0  325 188 76 66
16 0.955707 0.000728297670555 2332.000000 0 2332.000000 0  328 192 76 68
17 0.955797 0.00070944981706 2364.000000 0 2364.000000 0  330 194 76 68
18 0.955617 0.000765360765006 2396.000000 0 2396.000000 0  332 196 76 68
19 0.954782 0.000759605862316 2428.000000 0 2428.000000 0  334 198 76 68
20 0.955238 0.000718671892356 2544.000000 0 2544.000000 0  337 202 76 70
21 0.956768 0.000743001275217 2576.000000 0 2576.000000 0  339 204 76 70
22 0.955903 0.00072356656905 2608.000000 0 2608.000000 0  341 206 76 70
23 0.956514 0.000731728754237 2640.000000 0 2640.000000 0  343 208 76 70
24 0.958784 0.000744401689049 2756.000000 0 2756.000000 0  346 212 76 72
25 0.955516 0.000743329327454 2788.000000 0 2788.000000 0  348 214 76 72
26 0.956570 0.000725411325332 2820.000000 0 2820.000000 0  350 216 76 72
27 0.955575 0.000700439086144 2852.000000 0 2852.000000 0  352 218 76 72
28 0.955721 0.000733328098449 2968.000000 0 2968.000000 0  355 222 76 74
29 0.954592 0.000733923286441 3000.000000 0 3000.000000 0  357 224 76 74
30 0.954903 0.000708938129873 3032.000000 0 3032.000000 0  359 226 76 74
31 0.954676 0.000737419822747 3064.000000 0 3064.000000 0  361 228 76 74


==> data/ss_cuda_gtx850M.txt <==
0   1233.000000 0.000000
1   1260.000000 0.000000
2   1286.000000 0.000000
3   1312.000000 0.000000
4   1338.000000 0.000000
5   1364.000000 0.000000
6   1390.000000 0.000000
7   1416.000977 0.000976
8   1442.003906 0.001949
9   1468.000000 0.000000
10   1494.002930 0.001689
11   1520.006836 0.002575
12   1546.013672 0.003629
13   1572.036133 0.005832
14   1598.042969 0.006337
15   1624.066406 0.007781
16   1823.232422 0.019401
17   1849.181641 0.018223
18   1875.281250 0.018244
19   1901.201172 0.024091
20   2099.982422 0.030969
21   2125.999023 0.031235
22   2151.947266 0.033591
23   2177.989258 0.031263
24   2376.500977 0.046916
25   2402.500977 0.046916
26   2428.530273 0.047912
27   2454.501953 0.046834
28   2653.003906 0.062591
29   2679.019531 0.062466
30   2705.134766 0.067088
31   2731.258789 0.069880


==> data/stack_ds_n23.txt <==
0 0 0 0 0
2 1 1 0 1
3 5 2 0 2
4 42 3 0 3
5 46 4 0 4
6 50 5 0 5
7 54 6 0 6
8 58 7 0 7
9 62 8 0 8
10 66 9 0 9
11 70 10 0 10
12 74 11 0 11
13 78 12 0 12
14 82 13 0 13
15 86 14 0 14
16 90 15 0 15
17 94 16 0 16
18 98 17 0 17
19 102 18 0 18
20 106 19 0 19
21 110 20 0 20
22 114 21 0 21
23 118 22 0 22
24 122 23 0 23
25 126 24 0 24
26 130 25 0 25
27 134 25 1 24
28 135 25 2 23
29 136 25 3 22
30 137 25 4 21
31 138 25 5 20
32 139 25 6 19
33 140 25 7 18
34 141 25 8 17
35 142 25 9 16
36 143 25 10 15
37 144 25 11 14
38 145 25 12 13
39 146 25 13 12
40 147 25 14 11
41 148 25 15 10
42 149 25 16 9
43 150 25 17 8
44 151 25 18 7
45 152 25 19 6
46 153 25 20 5
47 154 25 21 4
48 155 25 22 3
49 156 25 23 2
50 157 25 24 1
51 164 26 24 2
52 201 27 24 3
53 205 28 24 4
54 209 29 24 5
55 213 30 24 6
56 217 31 24 7
57 221 32 24 8
58 225 33 24 9
59 229 34 24 10
60 233 35 24 11
61 237 36 24 12
62 241 37 24 13
63 245 38 24 14
64 249 39 24 15
65 253 40 24 16
66 257 41 24 17
67 261 42 24 18
68 265 43 24 19
69 269 44 24 20
70 273 45 24 21
71 277 46 24 22
72 281 47 24 23
73 285 48 24 24
74 289 49 24 25
75 293 49 25 24
76 294 49 26 23
77 295 49 27 22
78 296 49 28 21
79 297 49 29 20
80 298 49 30 19
81 299 49 31 18
82 300 49 32 17
83 301 49 33 16
84 302 49 34 15
85 303 49 35 14
86 304 49 36 13
87 305 49 37 12
88 306 49 38 11
89 307 49 39 10
90 308 49 40 9
91 309 49 41 8
92 310 49 42 7
93 311 49 43 6
94 312 49 44 5
95 313 49 45 4
96 314 49 46 3
97 315 49 47 2
98 316 49 48 1
99 323 50 48 2
100 360 51 48 3
101 364 52 48 4
102 368 53 48 5
103 372 54 48 6
104 376 55 48 7
105 380 56 48 8
106 384 57 48 9
107 388 58 48 10
108 392 59 48 11
109 396 60 48 12
110 400 61 48 13
111 404 62 48 14
112 408 63 48 15
113 412 64 48 16
114 416 65 48 17
115 420 66 48 18
116 424 67 48 19
117 428 68 48 20
118 432 69 48 21
119 436 70 48 22
120 440 71 48 23
121 444 72 48 24
122 448 73 48 25
123 452 73 49 24
124 453 73 50 23
125 454 73 51 22
126 455 73 52 21
127 456 73 53 20
128 457 73 54 19
129 458 73 55 18
130 459 73 56 17
131 460 73 57 16
132 461 73 58 15
133 462 73 59 14
134 463 73 60 13
135 464 73 61 12
136 465 73 62 11
137 466 73 63 10
138 467 73 64 9
139 468 73 65 8
140 469 73 66 7
141 470 73 67 6
142 471 73 68 5
143 472 73 69 4
144 473 73 70 3
145 474 73 71 2
146 475 73 72 1
147 482 74 72 2
148 519 75 72 3
149 523 76 72 4
150 527 77 72 5
151 531 78 72 6
152 535 79 72 7
153 539 80 72 8
154 543 81 72 9
155 547 82 72 10
156 551 83 72 11
157 555 84 72 12
158 559 85 72 13
159 563 86 72 14
160 567 87 72 15
161 571 88 72 16
162 575 89 72 17
163 579 90 72 18
164 583 91 72 19
165 587 92 72 20
166 591 93 72 21
167 595 94 72 22
168 599 95 72 23
169 603 96 72 24
170 607 97 72 25
171 611 97 73 24
172 612 97 74 23
173 613 97 75 22
174 614 97 76 21
175 615 97 77 20
176 616 97 78 19
177 617 97 79 18
178 618 97 80 17
179 619 97 81 16
180 620 97 82 15
181 621 97 83 14
182 622 97 84 13
183 623 97 85 12
184 624 97 86 11
185 625 97 87 10
186 626 97 88 9
187 627 97 89 8
188 628 97 90 7
189 629 97 91 6
190 630 97 92 5
191 631 97 93 4
192 632 97 94 3
193 633 97 95 2
194 634 97 96 1
195 641 98 96 2
196 678 99 96 3
197 682 100 96 4
198 686 101 96 5
199 690 102 96 6
200 694 103 96 7
201 698 104 96 8
202 702 105 96 9
203 706 106 96 10
204 710 107 96 11
205 714 108 96 12
206 718 109 96 13
207 722 110 96 14
208 726 111 96 15
209 730 112 96 16
210 734 113 96 17
211 738 114 96 18
212 742 115 96 19
213 746 116 96 20
214 750 117 96 21
215 754 118 96 22
216 758 119 96 23
217 762 120 96 24
218 766 121 96 25
219 770 121 97 24
220 771 121 98 23
221 772 121 99 22
222 773 121 100 21
223 774 121 101 20
224 775 121 102 19
225 776 121 103 18
226 777 121 104 17
227 778 121 105 16
228 779 121 106 15
229 780 121 107 14
230 781 121 108 13
231 782 121 109 12
232 783 121 110 11
233 784 121 111 10
234 785 121 112 9
235 786 121 113 8
236 787 121 114 7
237 788 121 115 6
238 789 121 116 5
239 790 121 117 4
240 791 121 118 3
241 792 121 119 2
242 793 121 120 1
243 800 122 120 2
244 837 123 120 3
245 841 124 120 4
246 845 125 120 5
247 849 126 120 6
248 853 127 120 7
249 857 128 120 8
250 861 129 120 9
251 865 130 120 10
252 869 131 120 11
253 873 132 120 12
254 877 133 120 13
255 881 134 120 14
256 885 135 120 15
257 889 136 120 16
258 893 137 120 17
259 897 138 120 18
260 901 139 120 19
261 905 140 120 20
262 909 141 120 21
263 913 142 120 22
264 917 143 120 23
265 921 144 120 24
266 925 145 120 25
267 929 145 121 24
268 930 145 122 23
269 931 145 123 22
270 932 145 124 21
271 933 145 125 20
272 934 145 126 19
273 935 145 127 18
274 936 145 128 17
275 937 145 129 16
276 938 145 130 15
277 939 145 131 14
278 940 145 132 13
279 941 145 133 12
280 942 145 134 11
281 943 145 135 10
282 944 145 136 9
283 945 145 137 8
284 946 145 138 7
285 947 145 139 6
286 948 145 140 5
287 949 145 141 4
288 950 145 142 3
289 951 145 143 2
290 952 145 144 1
291 959 146 144 2
292 996 147 144 3
293 1000 148 144 4
294 1004 149 144 5
295 1008 150 144 6
296 1012 151 144 7
297 1016 152 144 8
298 1020 153 144 9
299 1024 154 144 10
300 1028 155 144 11
301 1032 156 144 12
302 1036 157 144 13
303 1040 158 144 14
304 1044 159 144 15
305 1048 160 144 16
306 1052 161 144 17
307 1056 162 144 18
308 1060 163 144 19
309 1064 164 144 20
310 1068 165 144 21
311 1072 166 144 22
312 1076 167 144 23
313 1080 168 144 24
314 1084 169 144 25
315 1088 169 145 24
316 1089 169 146 23
317 1090 169 147 22
318 1091 169 148 21
319 1092 169 149 20
320 1093 169 150 19
321 1094 169 151 18
322 1095 169 152 17
323 1096 169 153 16
324 1097 169 154 15
325 1098 169 155 14
326 1099 169 156 13
327 1100 169 157 12
328 1101 169 158 11
329 1102 169 159 10
330 1103 169 160 9
331 1104 169 161 8
332 1105 169 162 7
333 1106 169 163 6
334 1107 169 164 5
335 1108 169 165 4
336 1109 169 166 3
337 1110 169 167 2
338 1111 169 168 1
339 1118 170 168 2
340 1155 171 168 3
341 1159 172 168 4
342 1163 173 168 5
343 1167 174 168 6
344 1171 175 168 7
345 1175 176 168 8
346 1179 177 168 9
347 1183 178 168 10
348 1187 179 168 11
349 1191 180 168 12
350 1195 181 168 13
351 1199 182 168 14
352 1203 183 168 15
353 1207 184 168 16
354 1211 185 168 17
355 1215 186 168 18
356 1219 187 168 19
357 1223 188 168 20
358 1227 189 168 21
359 1231 190 168 22
360 1235 191 168 23
361 1239 192 168 24
362 1243 193 168 25
363 1247 193 169 24
364 1248 193 170 23
365 1249 193 171 22
366 1250 193 172 21
367 1251 193 173 20
368 1252 193 174 19
369 1253 193 175 18
370 1254 193 176 17
371 1255 193 177 16
372 1256 193 178 15
373 1257 193 179 14
374 1258 193 180 13
375 1259 193 181 12
376 1260 193 182 11
377 1261 193 183 10
378 1262 193 184 9
379 1263 193 185 8
380 1264 193 186 7
381 1265 193 187 6
382 1266 193 188 5
383 1267 193 189 4
384 1268 193 190 3
385 1269 193 191 2
386 1270 193 192 1
387 1277 194 192 2
388 1314 195 192 3
389 1318 196 192 4
390 1322 197 192 5
391 1326 198 192 6
392 1330 199 192 7
393 1334 200 192 8
394 1338 201 192 9
395 1342 202 192 10
396 1346 203 192 11
397 1350 204 192 12
398 1354 205 192 13
399 1358 206 192 14
400 1362 207 192 15
401 1366 208 192 16
402 1370 209 192 17
403 1374 210 192 18
404 1378 211 192 19
405 1382 212 192 20
406 1386 213 192 21
407 1390 214 192 22
408 1394 215 192 23
409 1398 216 192 24
410 1402 217 192 25
411 1406 217 193 24
412 1407 217 194 23
413 1408 217 195 22
414 1409 217 196 21
415 1410 217 197 20
416 1411 217 198 19
417 1412 217 199 18
418 1413 217 200 17
419 1414 217 201 16
420 1415 217 202 15
421 1416 217 203 14
422 1417 217 204 13
423 1418 217 205 12
424 1419 217 206 11
425 1420 217 207 10
426 1421 217 208 9
427 1422 217 209 8
428 1423 217 210 7
429 1424 217 211 6
430 1425 217 212 5
431 1426 217 213 4
432 1427 217 214 3
433 1428 217 215 2
434 1429 217 216 1
435 1434 218 216 2
436 1436 219 216 3
437 1477 220 216 4
438 1481 221 216 5
439 1485 222 216 6
440 1489 223 216 7
441 1493 224 216 8
442 1497 225 216 9
443 1501 226 216 10
444 1505 227 216 11
445 1509 228 216 12
446 1513 229 216 13
447 1517 230 216 14
448 1521 231 216 15
449 1525 232 216 16
450 1529 233 216 17
451 1533 234 216 18
452 1537 235 216 19
453 1541 236 216 20
454 1545 237 216 21
455 1549 238 216 22
456 1553 239 216 23
457 1557 240 216 24
458 1561 241 216 25
459 1565 241 217 24
460 1566 241 218 23
461 1567 241 219 22
462 1568 241 220 21
463 1569 241 221 20
464 1570 241 222 19
465 1571 241 223 18
466 1572 241 224 17
467 1573 241 225 16
468 1574 241 226 15
469 1575 241 227 14
470 1576 241 228 13
471 1577 241 229 12
472 1578 241 230 11
473 1579 241 231 10
474 1580 241 232 9
475 1581 241 233 8
476 1582 241 234 7
477 1583 241 235 6
478 1584 241 236 5
479 1585 241 237 4
480 1586 241 238 3
481 1587 241 239 2
482 1592 242 239 3
483 1594 243 239 4
484 1639 244 239 5
485 1643 245 239 6
486 1647 246 239 7
487 1651 247 239 8
488 1655 248 239 9
489 1659 249 239 10
490 1663 250 239 11
491 1667 251 239 12
492 1671 252 239 13
493 1675 253 239 14
494 1679 254 239 15
495 1683 255 239 16
496 1687 256 239 17
497 1691 257 239 18
498 1695 258 239 19
499 1699 259 239 20
500 1703 260 239 21
501 1707 261 239 22
502 1711 262 239 23
503 1715 263 239 24
504 1719 264 239 25
505 1723 264 240 24
506 1724 264 241 23
507 1725 264 242 22
508 1726 264 243 21
509 1727 264 244 20
510 1728 264 245 19
511 1729 264 246 18
512 1730 264 247 17
513 1731 264 248 16
514 1732 264 249 15
515 1733 264 250 14
516 1734 264 251 13
517 1735 264 252 12
518 1736 264 253 11
519 1737 264 254 10
520 1738 264 255 9
521 1739 264 256 8
522 1740 264 257 7
523 1741 264 258 6
524 1742 264 259 5
525 1743 264 260 4
526 1744 264 261 3
527 1749 265 261 4
528 1751 266 261 5
529 1800 267 261 6
530 1804 268 261 7
531 1808 269 261 8
532 1812 270 261 9
533 1816 271 261 10
534 1820 272 261 11
535 1824 273 261 12
536 1828 274 261 13
537 1832 275 261 14
538 1836 276 261 15
539 1840 277 261 16
540 1844 278 261 17
541 1848 279 261 18
542 1852 280 261 19
543 1856 281 261 20
544 1860 282 261 21
545 1864 283 261 22
546 1868 284 261 23
547 1872 285 261 24
548 1876 286 261 25
549 1880 286 262 24
550 1881 286 263 23
551 1882 286 264 22
552 1883 286 265 21
553 1884 286 266 20
554 1885 286 267 19
555 1886 286 268 18
556 1887 286 269 17
557 1888 286 270 16
558 1889 286 271 15
559 1890 286 272 14
560 1891 286 273 13
561 1892 286 274 12
562 1893 286 275 11
563 1894 286 276 10
564 1895 286 277 9
565 1896 286 278 8
566 1897 286 279 7
567 1898 286 280 6
568 1899 286 281 5
569 1900 286 282 4
570 1905 287 282 5
571 1907 288 282 6
572 1960 289 282 7
573 1964 290 282 8
574 1968 291 282 9
575 1972 292 282 10
576 1976 293 282 11
577 1980 294 282 12
578 1984 295 282 13
579 1988 296 282 14
580 1992 297 282 15
581 1996 298 282 16
582 2000 299 282 17
583 2004 300 282 18
584 2008 301 282 19
585 2012 302 282 20
586 2016 303 282 21
587 2020 304 282 22
588 2024 305 282 23
589 2028 306 282 24
590 2032 307 282 25
591 2036 307 283 24
592 2037 307 284 23
593 2038 307 285 22
594 2039 307 286 21
595 2040 307 287 20
596 2041 307 288 19
597 2042 307 289 18
598 2043 307 290 17
599 2044 307 291 16
600 2045 307 292 15
601 2046 307 293 14
602 2047 307 294 13
603 2048 307 295 12
604 2049 307 296 11
605 2050 307 297 10
606 2051 307 298 9
607 2052 307 299 8
608 2053 307 300 7
609 2054 307 301 6
610 2055 307 302 5
611 2060 308 302 6
612 2062 309 302 7
613 2119 310 302 8
614 2123 311 302 9
615 2127 312 302 10
616 2131 313 302 11
617 2135 314 302 12
618 2139 315 302 13
619 2143 316 302 14
620 2147 317 302 15
621 2151 318 302 16
622 2155 319 302 17
623 2159 320 302 18
624 2163 321 302 19
625 2167 322 302 20
626 2171 323 302 21
627 2175 324 302 22
628 2179 325 302 23
629 2183 326 302 24
630 2187 327 302 25
631 2191 327 303 24
632 2192 327 304 23
633 2193 327 305 22
634 2194 327 306 21
635 2195 327 307 20
636 2196 327 308 19
637 2197 327 309 18
638 2198 327 310 17
639 2199 327 311 16
640 2200 327 312 15
641 2201 327 313 14
642 2202 327 314 13
643 2203 327 315 12
644 2204 327 316 11
645 2205 327 317 10
646 2206 327 318 9
647 2207 327 319 8
648 2208 327 320 7
649 2209 327 321 6
650 2214 328 321 7
651 2216 329 321 8
652 2277 330 321 9
653 2281 331 321 10
654 2285 332 321 11
655 2289 333 321 12
656 2293 334 321 13
657 2297 335 321 14
658 2301 336 321 15
659 2305 337 321 16
660 2309 338 321 17
661 2313 339 321 18
662 2317 340 321 19
663 2321 341 321 20
664 2325 342 321 21
665 2329 343 321 22
666 2333 344 321 23
667 2337 345 321 24
668 2341 346 321 25
669 2345 346 322 24
670 2346 346 323 23
671 2347 346 324 22
672 2348 346 325 21
673 2349 346 326 20
674 2350 346 327 19
675 2351 346 328 18
676 2352 346 329 17
677 2353 346 330 16
678 2354 346 331 15
679 2355 346 332 14
680 2356 346 333 13
681 2357 346 334 12
682 2358 346 335 11
683 2359 346 336 10
684 2360 346 337 9
685 2361 346 338 8
686 2362 346 339 7
687 2367 347 339 8
688 2369 348 339 9
689 2434 349 339 10
690 2438 350 339 11
691 2442 351 339 12
692 2446 352 339 13
693 2450 353 339 14
694 2454 354 339 15
695 2458 355 339 16
696 2462 356 339 17
697 2466 357 339 18
698 2470 358 339 19
699 2474 359 339 20
700 2478 360 339 21
701 2482 361 339 22
702 2486 362 339 23
703 2490 363 339 24
704 2494 364 339 25
705 2498 364 340 24
706 2499 364 341 23
707 2500 364 342 22
708 2501 364 343 21
709 2502 364 344 20
710 2503 364 345 19
711 2504 364 346 18
712 2505 364 347 17
713 2506 364 348 16
714 2507 364 349 15
715 2508 364 350 14
716 2509 364 351 13
717 2510 364 352 12
718 2511 364 353 11
719 2512 364 354 10
720 2513 364 355 9
721 2514 364 356 8
722 2519 365 356 9
723 2521 366 356 10
724 2590 367 356 11
725 2594 368 356 12
726 2598 369 356 13
727 2602 370 356 14
728 2606 371 356 15
729 2610 372 356 16
730 2614 373 356 17
731 2618 374 356 18
732 2622 375 356 19
733 2626 376 356 20
734 2630 377 356 21
735 2634 378 356 22
736 2638 379 356 23
737 2642 380 356 24
738 2646 381 356 25
739 2650 381 357 24
740 2651 381 358 23
741 2652 381 359 22
742 2653 381 360 21
743 2654 381 361 20
744 2655 381 362 19
745 2656 381 363 18
746 2657 381 364 17
747 2658 381 365 16
748 2659 381 366 15
749 2660 381 367 14
750 2661 381 368 13
751 2662 381 369 12
752 2663 381 370 11
753 2664 381 371 10
754 2665 381 372 9
755 2670 382 372 10
756 2672 383 372 11
757 2745 384 372 12
758 2749 385 372 13
759 2753 386 372 14
760 2757 387 372 15
761 2761 388 372 16
762 2765 389 372 17
763 2769 390 372 18
764 2773 391 372 19
765 2777 392 372 20
766 2781 393 372 21
767 2785 394 372 22
768 2789 395 372 23
769 2793 396 372 24
770 2797 397 372 25
771 2801 397 373 24
772 2802 397 374 23
773 2803 397 375 22
774 2804 397 376 21
775 2805 397 377 20
776 2806 397 378 19
777 2807 397 379 18
778 2808 397 380 17
779 2809 397 381 16
780 2810 397 382 15
781 2811 397 383 14
782 2812 397 384 13
783 2813 397 385 12
784 2814 397 386 11
785 2815 397 387 10
786 2820 398 387 11
787 2822 399 387 12
788 2899 400 387 13
789 2903 401 387 14
790 2907 402 387 15
791 2911 403 387 16
792 2915 404 387 17
793 2919 405 387 18
794 2923 406 387 19
795 2927 407 387 20
796 2931 408 387 21
797 2935 409 387 22
798 2939 410 387 23
799 2943 411 387 24
800 2947 412 387 25
801 2951 412 388 24
802 2952 412 389 23
803 2953 412 390 22
804 2954 412 391 21
805 2955 412 392 20
806 2956 412 393 19
807 2957 412 394 18
808 2958 412 395 17
809 2959 412 396 16
810 2960 412 397 15
811 2961 412 398 14
812 2962 412 399 13
813 2963 412 400 12
814 2964 412 401 11
815 2969 413 401 12
816 2971 414 401 13
817 3052 415 401 14
818 3056 416 401 15
819 3060 417 401 16
820 3064 418 401 17
821 3068 419 401 18
822 3072 420 401 19
823 3076 421 401 20
824 3080 422 401 21
825 3084 423 401 22
826 3088 424 401 23
827 3092 425 401 24
828 3096 426 401 25
829 3100 426 402 24
830 3101 426 403 23
831 3102 426 404 22
832 3103 426 405 21
833 3104 426 406 20
834 3105 426 407 19
835 3106 426 408 18
836 3107 426 409 17
837 3108 426 410 16
838 3109 426 411 15
839 3110 426 412 14
840 3111 426 413 13
841 3112 426 414 12
842 3117 427 414 13
843 3119 428 414 14
844 3204 429 414 15
845 3208 430 414 16
846 3212 431 414 17
847 3216 432 414 18
848 3220 433 414 19
849 3224 434 414 20
850 3228 435 414 21
851 3232 436 414 22
852 3236 437 414 23
853 3240 438 414 24
854 3244 439 414 25
855 3248 439 415 24
856 3249 439 416 23
857 3250 439 417 22
858 3251 439 418 21
859 3252 439 419 20
860 3253 439 420 19
861 3254 439 421 18
862 3255 439 422 17
863 3256 439 423 16
864 3257 439 424 15
865 3258 439 425 14
866 3259 439 426 13
867 3264 440 426 14
868 3266 441 426 15
869 3355 442 426 16
870 3359 443 426 17
871 3363 444 426 18
872 3367 445 426 19
873 3371 446 426 20
874 3375 447 426 21
875 3379 448 426 22
876 3383 449 426 23
877 3387 450 426 24
878 3391 451 426 25
879 3395 451 427 24
880 3396 451 428 23
881 3397 451 429 22
882 3398 451 430 21
883 3399 451 431 20
884 3400 451 432 19
885 3401 451 433 18
886 3402 451 434 17
887 3403 451 435 16
888 3404 451 436 15
889 3405 451 437 14
890 3410 452 437 15
891 3412 453 437 16
892 3505 454 437 17
893 3509 455 437 18
894 3513 456 437 19
895 3517 457 437 20
896 3521 458 437 21
897 3525 459 437 22
898 3529 460 437 23
899 3533 461 437 24
900 3537 462 437 25
901 3541 462 438 24
902 3542 462 439 23
903 3543 462 440 22
904 3544 462 441 21
905 3545 462 442 20
906 3546 462 443 19
907 3547 462 444 18
908 3548 462 445 17
909 3549 462 446 16
910 3550 462 447 15
911 3555 463 447 16
912 3557 464 447 17
913 3654 465 447 18
914 3658 466 447 19
915 3662 467 447 20
916 3666 468 447 21
917 3670 469 447 22
918 3674 470 447 23
919 3678 471 447 24
920 3682 472 447 25
921 3686 472 448 24
922 3687 472 449 23
923 3688 472 450 22
924 3689 472 451 21
925 3690 472 452 20
926 3691 472 453 19
927 3692 472 454 18
928 3693 472 455 17
929 3694 472 456 16
930 3699 473 456 17
931 3701 474 456 18
932 3802 475 456 19
933 3806 476 456 20
934 3810 477 456 21
935 3814 478 456 22
936 3818 479 456 23
937 3822 480 456 24
938 3826 481 456 25
939 3830 481 457 24
940 3831 481 458 23
941 3832 481 459 22
942 3833 481 460 21
943 3834 481 461 20
944 3835 481 462 19
945 3836 481 463 18
946 3837 481 464 17
947 3842 482 464 18
948 3844 483 464 19
949 3949 484 464 20
950 3953 485 464 21
951 3957 486 464 22
952 3961 487 464 23
953 3965 488 464 24
954 3969 489 464 25
955 3973 489 465 24
956 3974 489 466 23
957 3975 489 467 22
958 3976 489 468 21
959 3977 489 469 20
960 3978 489 470 19
961 3979 489 471 18
962 3984 490 471 19
963 3986 491 471 20
964 4095 492 471 21
965 4099 493 471 22
966 4103 494 471 23
967 4107 495 471 24
968 4111 496 471 25
969 4115 496 472 24
970 4116 496 473 23
971 4117 496 474 22
972 4118 496 475 21
973 4119 496 476 20
974 4120 496 477 19
975 4125 497 477 20
976 4127 498 477 21
977 4240 499 477 22
978 4244 500 477 23
979 4248 501 477 24
980 4252 502 477 25
981 4256 502 478 24
982 4257 502 479 23
983 4258 502 480 22
984 4259 502 481 21
985 4260 502 482 20
986 4265 503 482 21
987 4267 504 482 22
988 4384 505 482 23
989 4388 506 482 24
990 4392 507 482 25
991 4396 507 483 24
992 4397 507 484 23
993 4398 507 485 22
994 4399 507 486 21
995 4404 508 486 22
996 4406 509 486 23
997 4527 510 486 24
998 4531 511 486 25
999 4535 511 487 24
1000 4536 511 488 23
1001 4537 511 489 22
1002 4542 512 489 23
1003 4544 513 489 24
1004 4669 514 489 25
1005 4673 514 490 24
1006 4674 514 491 23
1007 4679 515 491 24
1008 4681 516 491 25
1009 4810 516 492 24
1010 4815 516 493 23
1011 4816 516 494 22
1012 4817 516 495 21
1013 4818 516 496 20
1014 4819 516 497 19
1015 4820 516 498 18
1016 4821 516 499 17
1017 4822 516 500 16
1018 4823 516 501 15
1019 4824 516 502 14
1020 4825 516 503 13
1021 4826 516 504 12
1022 4827 516 505 11
1023 4828 516 506 10
1024 4829 516 507 9
1025 4830 516 508 8
1026 4831 516 509 7
1027 4832 516 510 6
1028 4833 516 511 5
1029 4834 516 512 4
1030 4835 516 513 3
1031 4836 516 514 2
1032 4837 516 515 1
1033 4838 516 516 0


==> data/stack_ds_n31.txt <==
0 0 0 0 0
2 1 1 0 1
3 5 2 0 2
4 10 3 0 3
5 14 4 0 4
6 18 5 0 5
7 22 6 0 6
8 26 7 0 7
9 30 8 0 8
10 34 9 0 9
11 38 10 0 10
12 42 11 0 11
13 46 12 0 12
14 50 13 0 13
15 54 14 0 14
16 58 15 0 15
17 62 16 0 16
18 66 17 0 17
19 70 18 0 18
20 74 19 0 19
21 78 20 0 20
22 82 21 0 21
23 86 22 0 22
24 90 23 0 23
25 94 24 0 24
26 98 25 0 25
27 102 26 0 26
28 106 27 0 27
29 110 28 0 28
30 114 29 0 29
31 118 30 0 30
32 122 31 0 31
33 126 32 0 32
34 130 33 0 33
35 134 33 1 32
36 135 33 2 31
37 136 33 3 30
38 137 33 4 29
39 138 33 5 28
40 139 33 6 27
41 140 33 7 26
42 141 33 8 25
43 142 33 9 24
44 143 33 10 23
45 144 33 11 22
46 145 33 12 21
47 146 33 13 20
48 147 33 14 19
49 148 33 15 18
50 149 33 16 17
51 150 33 17 16
52 151 33 18 15
53 152 33 19 14
54 153 33 20 13
55 154 33 21 12
56 155 33 22 11
57 156 33 23 10
58 157 33 24 9
59 158 33 25 8
60 159 33 26 7
61 160 33 27 6
62 161 33 28 5
63 162 33 29 4
64 163 33 30 3
65 164 33 31 2
66 165 33 32 1
67 170 34 32 2
68 172 35 32 3
69 181 36 32 4
70 185 37 32 5
71 189 38 32 6
72 193 39 32 7
73 197 40 32 8
74 201 41 32 9
75 205 42 32 10
76 209 43 32 11
77 213 44 32 12
78 217 45 32 13
79 221 46 32 14
80 225 47 32 15
81 229 48 32 16
82 233 49 32 17
83 237 50 32 18
84 241 51 32 19
85 245 52 32 20
86 249 53 32 21
87 253 54 32 22
88 257 55 32 23
89 261 56 32 24
90 265 57 32 25
91 269 58 32 26
92 273 59 32 27
93 277 60 32 28
94 281 61 32 29
95 285 62 32 30
96 289 63 32 31
97 293 64 32 32
98 297 65 32 33
99 301 65 33 32
100 302 65 34 31
101 303 65 35 30
102 304 65 36 29
103 305 65 37 28
104 306 65 38 27
105 307 65 39 26
106 308 65 40 25
107 309 65 41 24
108 310 65 42 23
109 311 65 43 22
110 312 65 44 21
111 313 65 45 20
112 314 65 46 19
113 315 65 47 18
114 316 65 48 17
115 317 65 49 16
116 318 65 50 15
117 319 65 51 14
118 320 65 52 13
119 321 65 53 12
120 322 65 54 11
121 323 65 55 10
122 324 65 56 9
123 325 65 57 8
124 326 65 58 7
125 327 65 59 6
126 328 65 60 5
127 329 65 61 4
128 330 65 62 3
129 331 65 63 2
130 336 66 63 3
131 338 67 63 4
132 351 68 63 5
133 355 69 63 6
134 359 70 63 7
135 363 71 63 8
136 367 72 63 9
137 371 73 63 10
138 375 74 63 11
139 379 75 63 12
140 383 76 63 13
141 387 77 63 14
142 391 78 63 15
143 395 79 63 16
144 399 80 63 17
145 403 81 63 18
146 407 82 63 19
147 411 83 63 20
148 415 84 63 21
149 419 85 63 22
150 423 86 63 23
151 427 87 63 24
152 431 88 63 25
153 435 89 63 26
154 439 90 63 27
155 443 91 63 28
156 447 92 63 29
157 451 93 63 30
158 455 94 63 31
159 459 95 63 32
160 463 96 63 33
161 467 96 64 32
162 468 96 65 31
163 469 96 66 30
164 470 96 67 29
165 471 96 68 28
166 472 96 69 27
167 473 96 70 26
168 474 96 71 25
169 475 96 72 24
170 476 96 73 23
171 477 96 74 22
172 478 96 75 21
173 479 96 76 20
174 480 96 77 19
175 481 96 78 18
176 482 96 79 17
177 483 96 80 16
178 484 96 81 15
179 485 96 82 14
180 486 96 83 13
181 487 96 84 12
182 488 96 85 11
183 489 96 86 10
184 490 96 87 9
185 491 96 88 8
186 492 96 89 7
187 493 96 90 6
188 494 96 91 5
189 495 96 92 4
190 496 96 93 3
191 501 97 93 4
192 503 98 93 5
193 520 99 93 6
194 524 100 93 7
195 528 101 93 8
196 532 102 93 9
197 536 103 93 10
198 540 104 93 11
199 544 105 93 12
200 548 106 93 13
201 552 107 93 14
202 556 108 93 15
203 560 109 93 16
204 564 110 93 17
205 568 111 93 18
206 572 112 93 19
207 576 113 93 20
208 580 114 93 21
209 584 115 93 22
210 588 116 93 23
211 592 117 93 24
212 596 118 93 25
213 600 119 93 26
214 604 120 93 27
215 608 121 93 28
216 612 122 93 29
217 616 123 93 30
218 620 124 93 31
219 624 125 93 32
220 628 126 93 33
221 632 126 94 32
222 633 126 95 31
223 634 126 96 30
224 635 126 97 29
225 636 126 98 28
226 637 126 99 27
227 638 126 100 26
228 639 126 101 25
229 640 126 102 24
230 641 126 103 23
231 642 126 104 22
232 643 126 105 21
233 644 126 106 20
234 645 126 107 19
235 646 126 108 18
236 647 126 109 17
237 648 126 110 16
238 649 126 111 15
239 650 126 112 14
240 651 126 113 13
241 652 126 114 12
242 653 126 115 11
243 654 126 116 10
244 655 126 117 9
245 656 126 118 8
246 657 126 119 7
247 658 126 120 6
248 659 126 121 5
249 660 126 122 4
250 665 127 122 5
251 667 128 122 6
252 688 129 122 7
253 692 130 122 8
254 696 131 122 9
255 700 132 122 10
256 704 133 122 11
257 708 134 122 12
258 712 135 122 13
259 716 136 122 14
260 720 137 122 15
261 724 138 122 16
262 728 139 122 17
263 732 140 122 18
264 736 141 122 19
265 740 142 122 20
266 744 143 122 21
267 748 144 122 22
268 752 145 122 23
269 756 146 122 24
270 760 147 122 25
271 764 148 122 26
272 768 149 122 27
273 772 150 122 28
274 776 151 122 29
275 780 152 122 30
276 784 153 122 31
277 788 154 122 32
278 792 155 122 33
279 796 155 123 32
280 797 155 124 31
281 798 155 125 30
282 799 155 126 29
283 800 155 127 28
284 801 155 128 27
285 802 155 129 26
286 803 155 130 25
287 804 155 131 24
288 805 155 132 23
289 806 155 133 22
290 807 155 134 21
291 808 155 135 20
292 809 155 136 19
293 810 155 137 18
294 811 155 138 17
295 812 155 139 16
296 813 155 140 15
297 814 155 141 14
298 815 155 142 13
299 816 155 143 12
300 817 155 144 11
301 818 155 145 10
302 819 155 146 9
303 820 155 147 8
304 821 155 148 7
305 822 155 149 6
306 823 155 150 5
307 828 156 150 6
308 830 157 150 7
309 855 158 150 8
310 859 159 150 9
311 863 160 150 10
312 867 161 150 11
313 871 162 150 12
314 875 163 150 13
315 879 164 150 14
316 883 165 150 15
317 887 166 150 16
318 891 167 150 17
319 895 168 150 18
320 899 169 150 19
321 903 170 150 20
322 907 171 150 21
323 911 172 150 22
324 915 173 150 23
325 919 174 150 24
326 923 175 150 25
327 927 176 150 26
328 931 177 150 27
329 935 178 150 28
330 939 179 150 29
331 943 180 150 30
332 947 181 150 31
333 951 182 150 32
334 955 183 150 33
335 959 183 151 32
336 960 183 152 31
337 961 183 153 30
338 962 183 154 29
339 963 183 155 28
340 964 183 156 27
341 965 183 157 26
342 966 183 158 25
343 967 183 159 24
344 968 183 160 23
345 969 183 161 22
346 970 183 162 21
347 971 183 163 20
348 972 183 164 19
349 973 183 165 18
350 974 183 166 17
351 975 183 167 16
352 976 183 168 15
353 977 183 169 14
354 978 183 170 13
355 979 183 171 12
356 980 183 172 11
357 981 183 173 10
358 982 183 174 9
359 983 183 175 8
360 984 183 176 7
361 985 183 177 6
362 990 184 177 7
363 992 185 177 8
364 1021 186 177 9
365 1025 187 177 10
366 1029 188 177 11
367 1033 189 177 12
368 1037 190 177 13
369 1041 191 177 14
370 1045 192 177 15
371 1049 193 177 16
372 1053 194 177 17
373 1057 195 177 18
374 1061 196 177 19
375 1065 197 177 20
376 1069 198 177 21
377 1073 199 177 22
378 1077 200 177 23
379 1081 201 177 24
380 1085 202 177 25
381 1089 203 177 26
382 1093 204 177 27
383 1097 205 177 28
384 1101 206 177 29
385 1105 207 177 30
386 1109 208 177 31
387 1113 209 177 32
388 1117 210 177 33
389 1121 210 178 32
390 1122 210 179 31
391 1123 210 180 30
392 1124 210 181 29
393 1125 210 182 28
394 1126 210 183 27
395 1127 210 184 26
396 1128 210 185 25
397 1129 210 186 24
398 1130 210 187 23
399 1131 210 188 22
400 1132 210 189 21
401 1133 210 190 20
402 1134 210 191 19
403 1135 210 192 18
404 1136 210 193 17
405 1137 210 194 16
406 1138 210 195 15
407 1139 210 196 14
408 1140 210 197 13
409 1141 210 198 12
410 1142 210 199 11
411 1143 210 200 10
412 1144 210 201 9
413 1145 210 202 8
414 1146 210 203 7
415 1151 211 203 8
416 1153 212 203 9
417 1186 213 203 10
418 1190 214 203 11
419 1194 215 203 12
420 1198 216 203 13
421 1202 217 203 14
422 1206 218 203 15
423 1210 219 203 16
424 1214 220 203 17
425 1218 221 203 18
426 1222 222 203 19
427 1226 223 203 20
428 1230 224 203 21
429 1234 225 203 22
430 1238 226 203 23
431 1242 227 203 24
432 1246 228 203 25
433 1250 229 203 26
434 1254 230 203 27
435 1258 231 203 28
436 1262 232 203 29
437 1266 233 203 30
438 1270 234 203 31
439 1274 235 203 32
440 1278 236 203 33
441 1282 236 204 32
442 1283 236 205 31
443 1284 236 206 30
444 1285 236 207 29
445 1286 236 208 28
446 1287 236 209 27
447 1288 236 210 26
448 1289 236 211 25
449 1290 236 212 24
450 1291 236 213 23
451 1292 236 214 22
452 1293 236 215 21
453 1294 236 216 20
454 1295 236 217 19
455 1296 236 218 18
456 1297 236 219 17
457 1298 236 220 16
458 1299 236 221 15
459 1300 236 222 14
460 1301 236 223 13
461 1302 236 224 12
462 1303 236 225 11
463 1304 236 226 10
464 1305 236 227 9
465 1306 236 228 8
466 1311 237 228 9
467 1313 238 228 10
468 1350 239 228 11
469 1354 240 228 12
470 1358 241 228 13
471 1362 242 228 14
472 1366 243 228 15
473 1370 244 228 16
474 1374 245 228 17
475 1378 246 228 18
476 1382 247 228 19
477 1386 248 228 20
478 1390 249 228 21
479 1394 250 228 22
480 1398 251 228 23
481 1402 252 228 24
482 1406 253 228 25
483 1410 254 228 26
484 1414 255 228 27
485 1418 256 228 28
486 1422 257 228 29
487 1426 258 228 30
488 1430 259 228 31
489 1434 260 228 32
490 1438 261 228 33
491 1442 261 229 32
492 1443 261 230 31
493 1444 261 231 30
494 1445 261 232 29
495 1446 261 233 28
496 1447 261 234 27
497 1448 261 235 26
498 1449 261 236 25
499 1450 261 237 24
500 1451 261 238 23
501 1452 261 239 22
502 1453 261 240 21
503 1454 261 241 20
504 1455 261 242 19
505 1456 261 243 18
506 1457 261 244 17
507 1458 261 245 16
508 1459 261 246 15
509 1460 261 247 14
510 1461 261 248 13
511 1462 261 249 12
512 1463 261 250 11
513 1464 261 251 10
514 1465 261 252 9
515 1470 262 252 10
516 1472 263 252 11
517 1513 264 252 12
518 1517 265 252 13
519 1521 266 252 14
520 1525 267 252 15
521 1529 268 252 16
522 1533 269 252 17
523 1537 270 252 18
524 1541 271 252 19
525 1545 272 252 20
526 1549 273 252 21
527 1553 274 252 22
528 1557 275 252 23
529 1561 276 252 24
530 1565 277 252 25
531 1569 278 252 26
532 1573 279 252 27
533 1577 280 252 28
534 1581 281 252 29
535 1585 282 252 30
536 1589 283 252 31
537 1593 284 252 32
538 1597 285 252 33
539 1601 285 253 32
540 1602 285 254 31
541 1603 285 255 30
542 1604 285 256 29
543 1605 285 257 28
544 1606 285 258 27
545 1607 285 259 26
546 1608 285 260 25
547 1609 285 261 24
548 1610 285 262 23
549 1611 285 263 22
550 1612 285 264 21
551 1613 285 265 20
552 1614 285 266 19
553 1615 285 267 18
554 1616 285 268 17
555 1617 285 269 16
556 1618 285 270 15
557 1619 285 271 14
558 1620 285 272 13
559 1621 285 273 12
560 1622 285 274 11
561 1623 285 275 10
562 1628 286 275 11
563 1630 287 275 12
564 1675 288 275 13
565 1679 289 275 14
566 1683 290 275 15
567 1687 291 275 16
568 1691 292 275 17
569 1695 293 275 18
570 1699 294 275 19
571 1703 295 275 20
572 1707 296 275 21
573 1711 297 275 22
574 1715 298 275 23
575 1719 299 275 24
576 1723 300 275 25
577 1727 301 275 26
578 1731 302 275 27
579 1735 303 275 28
580 1739 304 275 29
581 1743 305 275 30
582 1747 306 275 31
583 1751 307 275 32
584 1755 308 275 33
585 1759 308 276 32
586 1760 308 277 31
587 1761 308 278 30
588 1762 308 279 29
589 1763 308 280 28
590 1764 308 281 27
591 1765 308 282 26
592 1766 308 283 25
593 1767 308 284 24
594 1768 308 285 23
595 1769 308 286 22
596 1770 308 287 21
597 1771 308 288 20
598 1772 308 289 19
599 1773 308 290 18
600 1774 308 291 17
601 1775 308 292 16
602 1776 308 293 15
603 1777 308 294 14
604 1778 308 295 13
605 1779 308 296 12
606 1780 308 297 11
607 1785 309 297 12
608 1787 310 297 13
609 1836 311 297 14
610 1840 312 297 15
611 1844 313 297 16
612 1848 314 297 17
613 1852 315 297 18
614 1856 316 297 19
615 1860 317 297 20
616 1864 318 297 21
617 1868 319 297 22
618 1872 320 297 23
619 1876 321 297 24
620 1880 322 297 25
621 1884 323 297 26
622 1888 324 297 27
623 1892 325 297 28
624 1896 326 297 29
625 1900 327 297 30
626 1904 328 297 31
627 1908 329 297 32
628 1912 330 297 33
629 1916 330 298 32
630 1917 330 299 31
631 1918 330 300 30
632 1919 330 301 29
633 1920 330 302 28
634 1921 330 303 27
635 1922 330 304 26
636 1923 330 305 25
637 1924 330 306 24
638 1925 330 307 23
639 1926 330 308 22
640 1927 330 309 21
641 1928 330 310 20
642 1929 330 311 19
643 1930 330 312 18
644 1931 330 313 17
645 1932 330 314 16
646 1933 330 315 15
647 1934 330 316 14
648 1935 330 317 13
649 1936 330 318 12
650 1941 331 318 13
651 1943 332 318 14
652 1996 333 318 15
653 2000 334 318 16
654 2004 335 318 17
655 2008 336 318 18
656 2012 337 318 19
657 2016 338 318 20
658 2020 339 318 21
659 2024 340 318 22
660 2028 341 318 23
661 2032 342 318 24
662 2036 343 318 25
663 2040 344 318 26
664 2044 345 318 27
665 2048 346 318 28
666 2052 347 318 29
667 2056 348 318 30
668 2060 349 318 31
669 2064 350 318 32
670 2068 351 318 33
671 2072 351 319 32
672 2073 351 320 31
673 2074 351 321 30
674 2075 351 322 29
675 2076 351 323 28
676 2077 351 324 27
677 2078 351 325 26
678 2079 351 326 25
679 2080 351 327 24
680 2081 351 328 23
681 2082 351 329 22
682 2083 351 330 21
683 2084 351 331 20
684 2085 351 332 19
685 2086 351 333 18
686 2087 351 334 17
687 2088 351 335 16
688 2089 351 336 15
689 2090 351 337 14
690 2091 351 338 13
691 2096 352 338 14
692 2098 353 338 15
693 2155 354 338 16
694 2159 355 338 17
695 2163 356 338 18
696 2167 357 338 19
697 2171 358 338 20
698 2175 359 338 21
699 2179 360 338 22
700 2183 361 338 23
701 2187 362 338 24
702 2191 363 338 25
703 2195 364 338 26
704 2199 365 338 27
705 2203 366 338 28
706 2207 367 338 29
707 2211 368 338 30
708 2215 369 338 31
709 2219 370 338 32
710 2223 371 338 33
711 2227 371 339 32
712 2228 371 340 31
713 2229 371 341 30
714 2230 371 342 29
715 2231 371 343 28
716 2232 371 344 27
717 2233 371 345 26
718 2234 371 346 25
719 2235 371 347 24
720 2236 371 348 23
721 2237 371 349 22
722 2238 371 350 21
723 2239 371 351 20
724 2240 371 352 19
725 2241 371 353 18
726 2242 371 354 17
727 2243 371 355 16
728 2244 371 356 15
729 2245 371 357 14
730 2250 372 357 15
731 2252 373 357 16
732 2313 374 357 17
733 2317 375 357 18
734 2321 376 357 19
735 2325 377 357 20
736 2329 378 357 21
737 2333 379 357 22
738 2337 380 357 23
739 2341 381 357 24
740 2345 382 357 25
741 2349 383 357 26
742 2353 384 357 27
743 2357 385 357 28
744 2361 386 357 29
745 2365 387 357 30
746 2369 388 357 31
747 2373 389 357 32
748 2377 390 357 33
749 2381 390 358 32
750 2382 390 359 31
751 2383 390 360 30
752 2384 390 361 29
753 2385 390 362 28
754 2386 390 363 27
755 2387 390 364 26
756 2388 390 365 25
757 2389 390 366 24
758 2390 390 367 23
759 2391 390 368 22
760 2392 390 369 21
761 2393 390 370 20
762 2394 390 371 19
763 2395 390 372 18
764 2396 390 373 17
765 2397 390 374 16
766 2398 390 375 15
767 2403 391 375 16
768 2405 392 375 17
769 2470 393 375 18
770 2474 394 375 19
771 2478 395 375 20
772 2482 396 375 21
773 2486 397 375 22
774 2490 398 375 23
775 2494 399 375 24
776 2498 400 375 25
777 2502 401 375 26
778 2506 402 375 27
779 2510 403 375 28
780 2514 404 375 29
781 2518 405 375 30
782 2522 406 375 31
783 2526 407 375 32
784 2530 408 375 33
785 2534 408 376 32
786 2535 408 377 31
787 2536 408 378 30
788 2537 408 379 29
789 2538 408 380 28
790 2539 408 381 27
791 2540 408 382 26
792 2541 408 383 25
793 2542 408 384 24
794 2543 408 385 23
795 2544 408 386 22
796 2545 408 387 21
797 2546 408 388 20
798 2547 408 389 19
799 2548 408 390 18
800 2549 408 391 17
801 2550 408 392 16
802 2555 409 392 17
803 2557 410 392 18
804 2626 411 392 19
805 2630 412 392 20
806 2634 413 392 21
807 2638 414 392 22
808 2642 415 392 23
809 2646 416 392 24
810 2650 417 392 25
811 2654 418 392 26
812 2658 419 392 27
813 2662 420 392 28
814 2666 421 392 29
815 2670 422 392 30
816 2674 423 392 31
817 2678 424 392 32
818 2682 425 392 33
819 2686 425 393 32
820 2687 425 394 31
821 2688 425 395 30
822 2689 425 396 29
823 2690 425 397 28
824 2691 425 398 27
825 2692 425 399 26
826 2693 425 400 25
827 2694 425 401 24
828 2695 425 402 23
829 2696 425 403 22
830 2697 425 404 21
831 2698 425 405 20
832 2699 425 406 19
833 2700 425 407 18
834 2701 425 408 17
835 2706 426 408 18
836 2708 427 408 19
837 2781 428 408 20
838 2785 429 408 21
839 2789 430 408 22
840 2793 431 408 23
841 2797 432 408 24
842 2801 433 408 25
843 2805 434 408 26
844 2809 435 408 27
845 2813 436 408 28
846 2817 437 408 29
847 2821 438 408 30
848 2825 439 408 31
849 2829 440 408 32
850 2833 441 408 33
851 2837 441 409 32
852 2838 441 410 31
853 2839 441 411 30
854 2840 441 412 29
855 2841 441 413 28
856 2842 441 414 27
857 2843 441 415 26
858 2844 441 416 25
859 2845 441 417 24
860 2846 441 418 23
861 2847 441 419 22
862 2848 441 420 21
863 2849 441 421 20
864 2850 441 422 19
865 2851 441 423 18
866 2856 442 423 19
867 2858 443 423 20
868 2935 444 423 21
869 2939 445 423 22
870 2943 446 423 23
871 2947 447 423 24
872 2951 448 423 25
873 2955 449 423 26
874 2959 450 423 27
875 2963 451 423 28
876 2967 452 423 29
877 2971 453 423 30
878 2975 454 423 31
879 2979 455 423 32
880 2983 456 423 33
881 2987 456 424 32
882 2988 456 425 31
883 2989 456 426 30
884 2990 456 427 29
885 2991 456 428 28
886 2992 456 429 27
887 2993 456 430 26
888 2994 456 431 25
889 2995 456 432 24
890 2996 456 433 23
891 2997 456 434 22
892 2998 456 435 21
893 2999 456 436 20
894 3000 456 437 19
895 3005 457 437 20
896 3007 458 437 21
897 3088 459 437 22
898 3092 460 437 23
899 3096 461 437 24
900 3100 462 437 25
901 3104 463 437 26
902 3108 464 437 27
903 3112 465 437 28
904 3116 466 437 29
905 3120 467 437 30
906 3124 468 437 31
907 3128 469 437 32
908 3132 470 437 33
909 3136 470 438 32
910 3137 470 439 31
911 3138 470 440 30
912 3139 470 441 29
913 3140 470 442 28
914 3141 470 443 27
915 3142 470 444 26
916 3143 470 445 25
917 3144 470 446 24
918 3145 470 447 23
919 3146 470 448 22
920 3147 470 449 21
921 3148 470 450 20
922 3153 471 450 21
923 3155 472 450 22
924 3240 473 450 23
925 3244 474 450 24
926 3248 475 450 25
927 3252 476 450 26
928 3256 477 450 27
929 3260 478 450 28
930 3264 479 450 29
931 3268 480 450 30
932 3272 481 450 31
933 3276 482 450 32
934 3280 483 450 33
935 3284 483 451 32
936 3285 483 452 31
937 3286 483 453 30
938 3287 483 454 29
939 3288 483 455 28
940 3289 483 456 27
941 3290 483 457 26
942 3291 483 458 25
943 3292 483 459 24
944 3293 483 460 23
945 3294 483 461 22
946 3295 483 462 21
947 3300 484 462 22
948 3302 485 462 23
949 3391 486 462 24
950 3395 487 462 25
951 3399 488 462 26
952 3403 489 462 27
953 3407 490 462 28
954 3411 491 462 29
955 3415 492 462 30
956 3419 493 462 31
957 3423 494 462 32
958 3427 495 462 33
959 3431 495 463 32
960 3432 495 464 31
961 3433 495 465 30
962 3434 495 466 29
963 3435 495 467 28
964 3436 495 468 27
965 3437 495 469 26
966 3438 495 470 25
967 3439 495 471 24
968 3440 495 472 23
969 3441 495 473 22
970 3446 496 473 23
971 3448 497 473 24
972 3541 498 473 25
973 3545 499 473 26
974 3549 500 473 27
975 3553 501 473 28
976 3557 502 473 29
977 3561 503 473 30
978 3565 504 473 31
979 3569 505 473 32
980 3573 506 473 33
981 3577 506 474 32
982 3578 506 475 31
983 3579 506 476 30
984 3580 506 477 29
985 3581 506 478 28
986 3582 506 479 27
987 3583 506 480 26
988 3584 506 481 25
989 3585 506 482 24
990 3586 506 483 23
991 3591 507 483 24
992 3593 508 483 25
993 3690 509 483 26
994 3694 510 483 27
995 3698 511 483 28
996 3702 512 483 29
997 3706 513 483 30
998 3710 514 483 31
999 3714 515 483 32
1000 3718 516 483 33
1001 3722 516 484 32
1002 3723 516 485 31
1003 3724 516 486 30
1004 3725 516 487 29
1005 3726 516 488 28
1006 3727 516 489 27
1007 3728 516 490 26
1008 3729 516 491 25
1009 3730 516 492 24
1010 3735 517 492 25
1011 3737 518 492 26
1012 3838 519 492 27
1013 3842 520 492 28
1014 3846 521 492 29
1015 3850 522 492 30
1016 3854 523 492 31
1017 3858 524 492 32
1018 3862 525 492 33
1019 3866 525 493 32
1020 3867 525 494 31
1021 3868 525 495 30
1022 3869 525 496 29
1023 3870 525 497 28
1024 3871 525 498 27
1025 3872 525 499 26
1026 3873 525 500 25
1027 3878 526 500 26
1028 3880 527 500 27
1029 3985 528 500 28
1030 3989 529 500 29
1031 3993 530 500 30
1032 3997 531 500 31
1033 4001 532 500 32
1034 4005 533 500 33
1035 4009 533 501 32
1036 4010 533 502 31
1037 4011 533 503 30
1038 4012 533 504 29
1039 4013 533 505 28
1040 4014 533 506 27
1041 4015 533 507 26
1042 4020 534 507 27
1043 4022 535 507 28
1044 4131 536 507 29
1045 4135 537 507 30
1046 4139 538 507 31
1047 4143 539 507 32
1048 4147 540 507 33
1049 4151 540 508 32
1050 4152 540 509 31
1051 4153 540 510 30
1052 4154 540 511 29
1053 4155 540 512 28
1054 4156 540 513 27
1055 4161 541 513 28
1056 4163 542 513 29
1057 4276 543 513 30
1058 4280 544 513 31
1059 4284 545 513 32
1060 4288 546 513 33
1061 4292 546 514 32
1062 4293 546 515 31
1063 4294 546 516 30
1064 4295 546 517 29
1065 4296 546 518 28
1066 4301 547 518 29
1067 4303 548 518 30
1068 4420 549 518 31
1069 4424 550 518 32
1070 4428 551 518 33
1071 4432 551 519 32
1072 4433 551 520 31
1073 4434 551 521 30
1074 4435 551 522 29
1075 4440 552 522 30
1076 4442 553 522 31
1077 4563 554 522 32
1078 4567 555 522 33
1079 4571 555 523 32
1080 4572 555 524 31
1081 4573 555 525 30
1082 4578 556 525 31
1083 4580 557 525 32
1084 4705 558 525 33
1085 4709 558 526 32
1086 4710 558 527 31
1087 4715 559 527 32
1088 4717 560 527 33
1089 4846 560 528 32
1090 4851 560 529 31
1091 4852 560 530 30
1092 4853 560 531 29
1093 4854 560 532 28
1094 4855 560 533 27
1095 4856 560 534 26
1096 4857 560 535 25
1097 4858 560 536 24
1098 4859 560 537 23
1099 4860 560 538 22
1100 4861 560 539 21
1101 4862 560 540 20
1102 4863 560 541 19
1103 4864 560 542 18
1104 4865 560 543 17
1105 4866 560 544 16
1106 4867 560 545 15
1107 4868 560 546 14
1108 4869 560 547 13
1109 4870 560 548 12
1110 4871 560 549 11
1111 4872 560 550 10
1112 4873 560 551 9
1113 4874 560 552 8
1114 4875 560 553 7
1115 4876 560 554 6
1116 4877 560 555 5
1117 4878 560 556 4
1118 4879 560 557 3
1119 4880 560 558 2
1120 4881 560 559 1
1121 4882 560 560 0


==> data/stack_ss_n23.txt <==
0 0 0 0 0
2 1 1 0 1
3 30 2 0 2
4 33 3 0 3
5 36 4 0 4
6 39 5 0 5
7 42 6 0 6
8 45 7 0 7
9 48 8 0 8
10 51 9 0 9
11 54 10 0 10
12 57 11 0 11
13 60 12 0 12
14 63 13 0 13
15 66 14 0 14
16 69 15 0 15
17 72 16 0 16
18 75 17 0 17
19 78 18 0 18
20 81 19 0 19
21 84 20 0 20
22 87 21 0 21
23 90 22 0 22
24 93 23 0 23
25 96 24 0 24
26 99 24 1 23
27 100 24 2 22
28 101 24 3 21
29 102 24 4 20
30 103 24 5 19
31 104 24 6 18
32 105 24 7 17
33 106 24 8 16
34 107 24 9 15
35 108 24 10 14
36 109 24 11 13
37 110 24 12 12
38 111 24 13 11
39 112 24 14 10
40 113 24 15 9
41 114 24 16 8
42 115 24 17 7
43 116 24 18 6
44 117 24 19 5
45 118 24 20 4
46 119 24 21 3
47 120 24 22 2
48 121 24 23 1
49 122 24 24 0


==> data/stack_ss_n31.txt <==
0 0 0 0 0
2 1 1 0 1
3 6 2 0 2
4 9 3 0 3
5 12 4 0 4
6 15 5 0 5
7 18 6 0 6
8 21 7 0 7
9 24 8 0 8
10 27 9 0 9
11 30 10 0 10
12 33 11 0 11
13 36 12 0 12
14 39 13 0 13
15 42 14 0 14
16 45 15 0 15
17 48 16 0 16
18 51 17 0 17
19 54 18 0 18
20 57 19 0 19
21 60 20 0 20
22 63 21 0 21
23 66 22 0 22
24 69 23 0 23
25 72 24 0 24
26 75 25 0 25
27 78 26 0 26
28 81 27 0 27
29 84 28 0 28
30 87 29 0 29
31 90 30 0 30
32 93 31 0 31
33 96 32 0 32
34 99 32 1 31
35 100 32 2 30
36 101 32 3 29
37 102 32 4 28
38 103 32 5 27
39 104 32 6 26
40 105 32 7 25
41 106 32 8 24
42 107 32 9 23
43 108 32 10 22
44 109 32 11 21
45 110 32 12 20
46 111 32 13 19
47 112 32 14 18
48 113 32 15 17
49 114 32 16 16
50 115 32 17 15
51 116 32 18 14
52 117 32 19 13
53 118 32 20 12
54 119 32 21 11
55 120 32 22 10
56 121 32 23 9
57 122 32 24 8
58 123 32 25 7
59 124 32 26 6
60 125 32 27 5
61 126 32 28 4
62 127 32 29 3
63 128 32 30 2
64 129 32 31 1
65 130 32 32 0

